Gaia Parallax of Milky Way Globular Clusters -- A Solution of Mixture Model

We have established a mixture model approach to derive the parallax of the Milky Way globular clusters. It avoids the problem of cluster membership determination and provides a completely independent astrometrical solution by purely using the parallax data. This method is validated with simulated clusters of \cite{2017MNRAS.467..412P}. We have resolved 120 real globular clusters by the mixture model using parallaxes of the second data release of \gaia. They construct the largest direct parallax sample up to now. In comparing with other direct parallax results based on cluster members, including 75 clusters of \cite{2018A&A...616A..12G}, our method presents its accuracy, especially for some particular clusters. A systematic offset of $-27.6\pm1.7$ $\mu$as, together with a scatter of $22.8\pm1.3$ $\mu$as is found in comparing with other indirect parallax measurements. They are consistent with the global value and the variation of the zero-point of current \gaia parallaxes. Distances of several specific nearby globular clusters are discussed while the closest ones can reach high precisions, even taking the systematic error into account.

==> table1.csv <==
Id,Name,range,radius,Ns,Plx_C,sigPlx_C
NGC_104,47Tuc,(r_0+r_1)/2,21.9,98410,195.1,0.5
NGC_288,,r_1,9.6,10686,138.4,3.3
NGC_362,,r_1,8.7,14219,78.9,1.9
NGC_1261,,r_1,5.1,4379,12,3.9
NGC_1851,,r_1,9,9292,28.8,2
NGC_1904,M79,r_1,7.2,5640,37,3.1
NGC_2298,,r_1,4.8,3095,81.8,4
NGC_2419,,r_1,4.5,1420,-48.8,24.2
NGC_2808,,r_1,9,19169,59.7,1.7
E_3,,r_1,3.6,608,77.1,12.7
NGC_3201,,r_1,9.6,25367,172,1.8
ESO_093-08,,r_0,0.6,154,34.4,32.9
NGC_4147,,r_1,2.4,903,-14.2,9.1
NGC_4372,,r_1,12,27996,140.5,1.7
Ruprecht_106,,r_1,2.7,968,6.7,24.9
NGC_4590,M68,r_1,6.6,6044,61.8,4.5
NGC_4833,,(r_0+r_1)/2,5.4,13668,123.1,2.1
NGC_5024,M53,r_1,9,7822,15.7,2.8
NGC_5053,,r_1,4.8,2006,4.5,6.3
NGC_5139,omegaCen,r_1,27,114921,136.8,1.5
NGC_5272,M3,r_1,16.2,22828,24.5,1.6
NGC_5286,,(r_0+r_1)/2,4.5,4952,23.2,5.1
NGC_5466,,r_1,6.6,3811,23.1,3.4
NGC_5634,,r_1,4.5,1251,-0.5,8
NGC_5694,,r_1,3.3,531,60.8,18
IC_4499,,r_1,5.1,2452,18.3,5.9
NGC_5824,,r_1,5.1,1863,-4.3,23
Palomar_5,,r_1,4.8,368,-1,21.5
NGC_5897,,r_1,9.9,7333,58.2,5.1
NGC_5904,M5,r_1,15,21021,113.9,1.8
NGC_5927,,(r_0+r_1)/2,4.65,9371,107.8,7
NGC_5946,,(r_0+r_1)/2,2.55,2576,40,14.1
NGC_5986,,r_1,5.4,6828,76.6,5
Lynga_7,BH184,r_0,1.2,1074,81.9,13.7
NGC_6093,M80,r_1,5.7,5054,50.1,4.9
NGC_6121,M4,r_1,28.2,59388,499.5,1.1
NGC_6101,,r_1,4.5,6180,42.1,3.7
NGC_6144,,r_1,5.4,4381,69.9,6
NGC_6139,,r_1,4.5,4021,95.3,12.4
Terzan_3,,r_1,5.4,4744,103.4,6.8
NGC_6171,M107,r_1,7.8,8259,149.1,3.8
1636-283,ESO452-SC11,r_1,2.4,723,96.1,10.9
NGC_6205,M13,r_1,16.5,29462,81.3,1.3
NGC_6229,,r_1,4.8,1137,16.3,8
NGC_6218,M12,r_1,11.1,18068,158.4,2.2
NGC_6235,,r_1,4.2,3086,62.8,10.9
NGC_6254,M10,r_1,9.3,20856,150.7,2.2
NGC_6256,,r_0,1.2,563,63.1,17.8
NGC_6266,M62,r_1,7.8,24354,145.1,3.1
NGC_6273,M19,(r_0+r_1)/2,4.8,10539,93.5,2.8
NGC_6284,,r_0,1.8,1738,54.2,8.7
NGC_6287,,(r_0+r_1)/2,3.6,3205,104.9,7.3
NGC_6293,,(r_0+r_1)/2,3.3,5255,89.1,5.5
NGC_6304,,r_0,0.9,522,110.9,11.8
NGC_6316,,r_0,2.4,2418,65.3,10.2
NGC_6341,M92,r_1,14.4,15399,56.2,1.5
NGC_6325,,r_1,4.02,3226,133.1,13.4
NGC_6333,M9,(r_0+r_1)/2,4.35,7897,111.7,4.2
NGC_6342,,r_1,6.6,11161,109.2,8.3
NGC_6356,,r_0,1.8,1697,87.8,14.5
NGC_6355,,r_1,2.7,2643,84.3,8.3
NGC_6352,,r_1,7.2,18341,150,4.6
NGC_6366,,r_1,13.8,13615,228.1,3.8
NGC_6362,,r_1,8.4,16976,99.5,2.4
NGC_6380,Ton1,r_0,1.8,1223,67.7,35.3
Pismis_26,Pismis26,r_0,1.5,789,96.6,28
NGC_6388,,(r_0+r_1)/2,5.7,10188,80.6,9
NGC_6402,M14,(r_0+r_1)/2,6.75,8606,58.9,4.9
NGC_6401,,r_1,4.5,7202,126.3,6.2
NGC_6397,,r_1,15.3,46027,382.4,1.3
NGC_6426,,r_0,1.8,563,31.7,10.1
NGC_6440,,r_0,2.4,2149,114.4,10.6
NGC_6441,,r_0,2.4,2848,46.3,10.8
NGC_6453,,r_0,1.5,969,67.6,16.4
Pfleiderer_2,,r_0,1.2,181,97.4,25.3
NGC_6496,,r_0,1.8,2244,94.2,6.3
NGC_6517,,(r_0+r_1)/2,3.45,2202,44.9,13.2
NGC_6522,,r_1,3.9,7491,80.3,5.3
NGC_6535,,r_0,1.08,599,133.7,9
NGC_6528,,r_0,1.2,785,100.9,14.8
NGC_6539,,r_0,2.4,1812,66.6,12.3
NGC_6544,,r_1,6,11945,328,3.9
NGC_6541,,r_1,7.5,15207,121.1,4.5
NGC_6553,,r_1,5.4,11060,219.4,5.1
NGC_6558,,r_1,5.4,13090,103.6,5.6
IC_1276,Pal7,r_1,9.6,13293,110,22
NGC_6569,,r_0,1.8,1547,86.8,9.4
vdBergh-Hagen_261,AL3,(r_0+r_1)/2,2.1,2012,153.2,9.1
NGC_6584,,r_1,5.1,3982,43,7
NGC_6624,,(r_0+r_1)/2,2.4,2695,104.2,7.1
NGC_6626,M28,r_1,5.1,9086,156,3.5
NGC_6638,,r_0,1.5,810,82.7,10.3
NGC_6637,M69,r_0,2.1,1576,85.5,5.8
NGC_6642,,r_0,1.5,851,118.1,13.1
NGC_6652,,r_0,1.2,1059,101.7,9.7
NGC_6656,M22,r_0,2.4,2159,263.9,5.5
Palomar_8,,r_0,1.2,758,75,15
NGC_6681,M70,(r_0+r_1)/2,3.9,4601,126.5,9.1
NGC_6712,,(r_0+r_1)/2,3.75,5398,137.8,6.9
NGC_6715,M54,(r_0+r_1)/2,3.75,4247,26.7,8.5
NGC_6717,Pal9,(r_0+r_1)/2,2.55,1666,120.1,11.6
NGC_6723,,(r_0+r_1)/2,5.85,9073,97.1,3.2
NGC_6749,,r_0,2.1,2009,90.4,14.8
NGC_6752,,r_1,13.2,35519,238.7,1.5
NGC_6760,,r_0,2.4,2147,114.6,9
NGC_6779,M56,r_1,5.1,7367,75.5,3.3
Arp_2,,r_1,3.9,770,1.1,22.4
NGC_6809,M55,r_1,12,23849,173.6,2.1
Terzan_8,,(r_0+r_1)/2,2.4,468,-5.7,13.5
Palomar_11,,r_0,1.2,353,30.4,20.5
NGC_6838,M71,r_1,6.9,18338,228.7,2.2
NGC_6864,M75,r_1,3.6,2079,20.1,6.7
NGC_6934,,r_1,5.4,3589,20.8,5.2
NGC_6981,M72,r_1,4.5,2571,15,7.5
NGC_7006,,r_0,1.08,445,-48.9,26.4
NGC_7078,M15,r_1,11.1,12304,52.2,3
NGC_7089,M2,r_1,8.4,6761,61.2,3.9
NGC_7099,M30,r_1,9,6468,67.6,4.5
Palomar_12,,r_1,2.7,307,23,22.9
NGC_7492,,r_1,3,263,52.8,15.4
